Optimal quasi-diagonal preconditioners for pseudodifferential operators of order minus two

We present quasi-diagonal preconditioners for piecewise polynomial discretizations of pseudodifferential operators of order minus two in any space dimension. Here, quasi-diagonal means diagonal up to a sparse transformation. Considering shape regular simplicial meshes and arbitrary fixed polynomial degrees, we prove, for dimensions larger than one, that our preconditioners are asymptotically optimal. Numerical experiments in two, three and four dimensions confirm our results. For each dimension, we report on condition numbers for piecewise constant and piecewise linear polynomials.

==> Hm1Adaptive.dat <==
nE	condS	condDiag	condP
12	2.11111111110987	2.11111111110986	5.13842991606997
28	32.788616295867	7.16048008613673	4.4129309878616
48	456.318593965748	16.7462559606791	4.66094746905573
77	6039.4597442109	34.975601737395	4.89646884249639
107	92367.7572188984	43.5778789803623	4.13414228263898
144	489100.690599173	56.5420535035244	4.36174611649922
226	6127278.50663737	107.588193984228	4.74880208819433
326	57704241.6178837	141.076290052701	4.74524060179361
458	752320307.688837	186.929616500147	5.34820653372709
653	462701171.776304	326.061886849094	5.45202426631856
932	5792428170.28063	434.283809821022	5.70862643186952
1326	59853057905.5931	575.428030089941	5.60379799457871
1892	40583782799.1502	936.563820800637	5.08157503085581
2712	498868469278.859	1346.66083423849	5.76788010100417
3840	5391820082673.68	1800.53253298852	5.71469832505856
5316	62087704977823.7	2419.35833783871	6.15750029795492
7222	43134682932665.8	3571.84178746933	6.83237285826598
9875	542684527904674	4844.02919091889	6.91556376798737
13412	6.46039385381432e+15	6486.34131701812	5.7412094705543
18104	4.70891942988123e+15	8487.57203609597	5.86685409205044
24101	5.36654633383495e+16	11621.1449784304	6.26961357982005
32086	6.60636729976327e+17	15835.8293763455	5.84521923576191
42576	5.14626524456175e+17	20761.2076825361	5.93438608963472
56095	6.29950820808776e+18	27075.7087192169	5.70382483572649
72687	4.79709047709044e+18	33749.3147476196	5.98127728195043
93762	5.68524846565876e+19	44967.5527129377	6.15472400620818
121008	7.04765382686212e+20	60128.3263998192	6.64029959316331
156313	5.68486706242147e+20	76983.0659435421	5.98004203572765
202043	7.11081512943638e+21	98224.4090512766	6.36077870910726
259967	5.46325098784017e+21	123082.501212189	5.91584129777937
332138	6.77742456130304e+22	155553.740677941	6.58769926549282
422692	5.08590909983653e+22	205979.280158837	6.34885219912833
538699	6.62599438599254e+23	265201.476631795	6.3969513760766


==> Hm1AdaptiveP1.dat <==
nE	condS	condDiag	condP
12	38.3785800164531	2.8055558621274	7.56608420558996
28	597.287785227822	8.0276615527576	8.63999570854692
48	9053.76076352961	17.6253723337962	8.77350030493215
77	119586.999434705	35.8359698869034	9.01417362748658
107	1828082.40782469	44.4011567825749	8.76842069583208
144	9682903.01122236	57.3231917692014	8.5477372413518
226	121384850.438414	108.15972441825	8.85581249436492
326	1140149184.30135	141.849553876745	8.5529886931939
458	14848023003.6801	187.819581058515	8.67653883070129
653	9130011887.09105	325.243672175957	8.61944402553213
932	114210368927.12	435.809871597359	9.29278889750732
1326	1180107644640.39	572.025217505121	9.13952878132493
1892	799568777361.67	931.251657919115	9.13232111829171
2712	9830862383877.55	1334.06267540189	9.00337444545909
3840	106265225421005	1794.18202101491	9.30250142207718
5316	1.2231223879164e+15	2414.85070149498	9.50424706965857
7222	849898646823599	3576.98367533654	9.47501921931186
9875	1.06925935332002e+16	4862.1371598606	9.10920095620439
13412	1.27271144013967e+17	6462.93379151482	9.18500820422606
18104	9.27644843628742e+16	8450.55660428259	9.11509629294544
24101	1.05726092135253e+18	11563.612089716	9.08223246901292
32086	1.30156214555996e+19	15854.2901191557	9.21604661484203
42576	1.01344896097526e+19	20788.3345746	8.88533779441065
56095	1.24066643243863e+20	27008.4781806619	8.97692341457785
72687	9.44728391247782e+19	33913.2963114395	9.05509414096689
93762	1.11996067264089e+21	45005.1679474816	9.08180970123603
121008	1.38826841286739e+22	59819.4184552356	8.15735698416612


==> Hm1Uniform.dat <==
nE	condS	condDiag	condP
12	2.11111111110987	2.11111111110986	5.13842991606997
48	13.8545039877815	13.8545039888328	4.80978029924185
192	63.088576284623	63.0885762858015	4.93612085104973
768	261.387379719855	261.387380285243	4.97618747715965
3072	1056.6823894284	1056.68238960976	4.99548248086911
12288	4241.23038773767	4241.23038824294	5.00311762862494
49152	16984.7968195474	16984.7968217143	5.00611143910476
196608	67967.6466755909	67967.6466819183	5.00730801507313
786432	271912.763659474	271912.763682676	5.00779916120111


==> Hm1Uniform3D.dat <==
nE	condDiag	condP
24	1.8189816856575	4.19448396429659
192	6.05967537989315	8.56251577718972
1536	29.1256895440408	9.46962169647903
12288	130.048757709632	9.55033834849309
98304	539.925809520161	9.41988130135714
786432	2182.64433957041	10.1497046113469


==> Hm1Uniform4D.dat <==
nE	condDiag	condP
24	1	1.91404295152166
384	2.22474487139158	9.77038686450789
6144	14.1543257553649	14.5274615710427
98304	72.306055762638	16.0925901562607
1572864	310.081736702299	17.3079776717841


==> Hm1UniformP1.dat <==
nE	condS	condDiag	condP
12	38.3785869154105	2.80555583902193	7.59486733252417
48	250.300757131191	14.8425757713803	9.927151109842
192	1136.49773130591	64.0669753771621	10.4156017786226
768	4705.67142787273	262.364721915108	10.4120682835036
3072	19020.1270237038	1057.66909368098	10.3564580695197
12288	76338.7520716757	4242.25901905465	10.2761578478458
49152	305709.179250486	16985.9831206456	10.2001048925085
196608	1223344.57802562	67969.3961682694	10.1367183577729


==> Hm1UniformP13D.dat <==
nE	condDiag	condP
24	1.81977740706998	4.21528854676167
192	6.05970548508313	8.59207288296107
1536	29.125761697233	9.58878882956459
12288	130.050158484203	9.81704617976459
98304	539.935993047569	9.61471651089193


==> Hm1UniformP14D.dat <==
nE	condDiag	condP
24	1	5.76764595302547
384	2.22474531959082	9.78114748027208
6144	14.1543258024991	14.7259425550117
98304	72.3060584625695	16.279637478675
1572864	310.081969433083	17.2277260943608


==> TildeHm1Adaptive.dat <==
nE	condS	condDiag	condP
12	40.9962266233983	40.9962265645255	4.64475843508683
28	367.549081168314	97.5079240736229	5.13412902702963
48	5343.74961515015	174.567080327962	5.34129066677038
77	73340.2904970555	295.659268564343	5.48430379004188
107	788308.682205995	422.128856210684	5.40849567639012
144	6952866.27946399	573.073443741287	5.20594564420986
226	94127657.0562909	951.119775058361	5.12297757679275
326	774425428.635141	1363.527650717	5.24266547940546
458	9489477018.03149	1938.46201932664	5.73992196254254
653	7075623585.80459	2643.11385519768	5.53328482425443
932	79830421433.1656	3875.99481118075	5.46748387141695
1326	836624641716.031	5446.79631619921	5.53287554961022
1892	524017046094.44	7618.3152579712	5.64645105696156
2712	6689574020419.68	11118.4843669134	5.48891597317649
3840	76947357786654.7	15326.0153456519	5.47912172082088
5316	798196729707641	21209.7380354247	5.31532172344964
7222	570103346795844	28446.3270596307	5.40529882391402
9875	7.36177058927063e+15	39833.6914463393	5.41785531977087
13412	9.00616176376822e+16	54157.9527776295	5.44332487030881
18104	6.63904812192426e+16	72525.8804114758	5.3864173993887
24101	6.94610460835636e+17	96087.7663064194	5.4885927801704
32086	8.71859250986626e+18	130391.252561814	5.39058100544657
42576	7.22813382626396e+18	172911.65752985	5.35833567187299
56095	8.88582540543161e+19	224162.166264615	5.46207003750693
72687	6.74429857108313e+19	289555.966768093	5.43569374521752
93762	7.39378111553873e+20	367261.558954907	5.45949615836458
121008	9.28345390018885e+21	491301.054510297	5.43037532090084
156313	7.94408103840807e+21	633928.294454352	5.37389947229066
202043	9.90532720959761e+22	812359.784842766	5.44078442667019
259967	7.98369776170542e+22	1036259.57262303	5.41205665034408
332138	8.77195874848297e+23	1317345.3805585	5.48176338798145
422692	6.78926369077426e+23	1693372.30070626	5.35334114123519
538699	8.81562144642828e+24	2172225.1297826	5.48920638964315


==> TildeHm1AdaptiveP1.dat <==
nE	condS	condDiag	condP
12	737.958013713194	41.0000234554303	12.077055845149
28	7109.35575717351	97.2330948299736	11.4478517526139
48	105528.468052477	173.81384754722	10.3280316268793
77	1450553.12430075	294.071485187743	10.9777141651959
107	15590411.5387444	427.843687093471	10.7272710625716
144	137037308.506162	570.183095761775	10.7837715703369
226	1854622955.46509	947.230952617689	11.0239585385159
326	15266371791.4359	1346.98046751034	11.1942838537525
458	187046714713.152	1931.80911337521	11.3958883971032
653	136837281557.649	2653.25476303167	10.9515322744738
932	1576618511560.39	3849.77028474835	12.1547990641973
1326	16536726628739.3	5419.47853914032	10.9674352252537
1892	10129952289775.7	7520.13790136654	10.8026338547209
2712	132162360379304	10979.1623773501	11.4872674924304
3840	1.5214023577222e+15	15343.7741713722	10.9964892802311
5316	1.57793231688338e+16	21213.7183906976	11.176282194594
7222	1.1004150717733e+16	28697.0202370411	9.6942844541274
9875	1.45535923477087e+17	39922.1061734862	11.4026146354519
13412	1.77974001729076e+18	53842.0492201195	11.0776284749154
18104	1.27877696266342e+18	72110.2944570337	10.4000714590705
24101	1.37326361918847e+19	95273.9918262262	10.630185310093
32086	1.72378297975049e+20	129065.16955973	10.6480560835739
42576	1.39200554382611e+20	171809.018978985	11.2145433020856
56095	1.75629362778478e+21	224786.164407255	10.882886213669
72687	1.29781546996296e+21	288892.81079416	10.9150563516395
93762	1.46163569781882e+22	369658.383604113	10.8628515638894
121008	1.83600249250331e+23	484515.438120914	10.8039321646792


==> TildeHm1Uniform.dat <==
nE	condS	condDiag	condP
12	40.9962266233983	40.9962265645255	4.64475843508683
48	157.250151218747	157.250151032847	5.11695416260407
192	633.666487721065	633.666481619098	5.2664816549188
768	2546.50529076597	2546.50530304712	5.31325066569902
3072	10223.6542261799	10223.6542381854	5.33505564875666
12288	40942.3920182807	40942.3919999186	5.34783974307764
49152	163820.798459361	163820.79845535	5.35613454417587
196608	655337.337712257	655337.33789568	5.36186480700196
786432	2621408.97683117	2621408.97695309	5.36596334267871


==> TildeHm1Uniform3D.dat <==
nE	condDiag	condP
24	41.2133249438314	7.37867321749935
192	162.732608284212	9.14527684630187
1536	649.657683351827	10.0655664529731
12288	2598.23141588864	11.5775920214617
98304	10393.8416534164	12.361849109277
786432	41577.8247951446	14.7025664749813


==> TildeHm1Uniform4D.dat <==
nE	condDiag	condP
24	49.9897944002393	2.74766218868907
384	196.958913594885	8.03095646922501
6144	784.833807896253	10.72638237656
98304	3136.33752233298	12.3076786022414


==> TildeHm1UniformP1.dat <==
nE	condS	condDiag	condP
12	737.894370577779	40.9999998604349	11.6265194963008
48	2897.83343642412	161.000034557993	11.1233173255916
192	11536.8851520788	641.000014030538	10.9311223586091
768	46094.1635852597	2561.00010526697	9.59915659993208
3072	184324.322072558	10241.000312321	10.2816931715747
12288	737240.582546995	40961.0026213888	10.157418410763
49152	2948927.27853208	163841.00672308	10.0668302531426
196608	11795640.1954368	655361.027221785	9.76837994109019


==> TildeHm1UniformP13D.dat <==
nE	condDiag	condP
24	41.2505368865881	7.47654340911706
192	162.76690212726	9.08208429805826
1536	649.688040169533	10.107261272664
12288	2598.37710038251	11.148557953604
98304	10394.3571504713	12.6139892901306


==> TildeHm1UniformP14D.dat <==
nE	condDiag	condP
24	49.9817310573555	2.89579817901425
384	196.959214244343	8.10844679563913
6144	784.838731005257	10.7413295719634
98304	3136.3723099054	12.3985772265987

